System Description for the Displace Speaker Diarization Challenge 2023

This paper describes our solution for the Diarization of Speaker and Language in Conversational Environments Challenge (Displace 2023). We used a combination of VAD for finding segfments with speech, Resnet architecture based CNN for feature extraction from these segments, and spectral clustering for features clustering. Even though it was not trained with using Hindi, the described algorithm achieves the following metrics: DER 27. 1% and DER 27. 4%, on the development and phase-1 evaluation parts of the dataset, respectively.

==> README.txt <==
It is essential to read the complete set of instructions provided within the template before creating your manuscript for submission to INTERSPEECH 2023.

Templates are provided for both LaTeX and Microsoft Word. The organisers strongly recommend LaTeX, because the template has provides many useful features.

Note: the Microsoft Word template is not included in the Paper Kit from the Overleaf Gallery.

Files included:

LaTeX
-----

INTERSPEECH2023.cls - defines the INTERSPEECH2023 document class

IEEEtran.bst - BibTeX Bibliography Style file

template.tex - the template in LaTeX format: start from this to create your own manuscript

mybib.bib - example bibliography for use with LaTeX + BibTeX

for_review.pdf - the output from template.tex created with the correct settings for double-blind review, with author names & affiliations redacted *** READ THIS DOCUMENT: it contains important instructions that you need to follow ***

camera_ready.pdf - the output from template.tex created with the correct settings for publication, with author names & affiliations revealed

Microsoft Word
--------------

A basic template providing the necessary styles is provided in the Paper Kit available from the conference website. Authors must refer to the above PDFs for full instructions and manuscript specifications.

